Time-Triggered Reduced Desensitization Formulation For Solving Optimal Control Problems

Fuel-optimal trajectories are inherently sensitive to variations in model parameters, such as propulsion system thrust magnitude. This inherent sensitivity can lead to dispersions in cost-functional values, when model parameters have uncertainties. Desensitized optimal control aims at generating robust optimal solutions while taking into account uncertainties in the model parameters. While desensitization techniques typically apply along the entire flight time, this paper introduces a novel time-triggered desensitization mechanism by modifying a recently developed desensitization method -- the Reduced Desensitization Formulation (RDF). By selectively desensitizing over specific time intervals of trajectories, we demonstrate the improved optimality of desensitized trajectories. We investigate the effects of temporal desensitization on the final cost and trajectory by considering thrust magnitude uncertainty for two classes of low-thrust trajectory optimization problems: 1) minimum-fuel rendezvous maneuvers and 2) orbit-raising maneuvers. Results show that temporal desensitization can achieve similar dispersion levels to full mission desensitization with an improved final cost functional.

==> ChangeLog.txt <==
27 Oct 2008 - The AAS.cls style file was updated to fix an issue where errors occurred if authors were listed across 2 lines in "submit" mode.

06 Mar 2009 - The AAS.cls style file was updated so the user can add or remove the keyword "Preprint" to the top under the document declaration.

13 Oct 2009 - The AAS.cls style was updated to correctly add a period (".") after the figure label caption whenever the caption extends across multiple lines.  Duplicated files were removed from the Figures folder.

19 Feb 2010 - The AAS.cls style was updated to have consistent spacing to the page number and title in the TeX template.

1 Mar 2010 - The AAS.cls style was updated to a spacing fix an issue with very long titles and author lists.

24 Mar 2011 - The AAStemplate.tex file is updated to version 2.0.6 to force the paper format be US Letter size, and not A4. The paper number was changed to generic XX-XXX and an issue was fixed with subsubsection titles.  A non-working URL footnote was replaced.

